A Note on Time Measurements in LAMMPS

We examine the issue of assessing the efficiency of components of a parallel program at the example of the MD package LAMMPS. In particular, we look at how LAMMPS deals with the issue and explain why the approach adopted might lead to inaccurate conclusions. The misleading nature of this approach is subsequently verified experimentally with a case study. Afterwards, we demonstrate how one should correctly determine the efficiency of the components and show what changes to the code base of LAMMPS are necessary in order to get the correct behavior.

==> scaling_hom.txt <==
procs maximum average total
1 1.000000 1.000000 1.000000
2 0.976356 0.982879 0.965935
4 0.953237 0.960575 0.939690
8 0.958079 0.963164 0.936112
16 0.860048 0.940778 0.820566
32 0.857054 0.959333 0.757100
64 0.909611 0.982772 0.758961
96 0.855334 0.982592 0.652533
128 0.876535 0.988757 0.655206
160 0.598451 0.978025 0.497852
192 0.580359 0.966466 0.487218


==> scaling_inhom.txt <==
procs maximum average total
1 1.000000 1.000000 1.000000
2 0.504360 0.978452 0.503554
4 0.496381 0.969325 0.493948
8 0.495385 0.976278 0.487432
16 0.479102 0.967984 0.466447
32 0.472067 0.965191 0.439647
64 0.376066 0.952800 0.316166
96 0.353774 0.952130 0.282373
128 0.323680 0.966076 0.263986
160 0.363103 0.977803 0.254170
192 0.306252 0.950310 0.254602

